Green's functions for the isotropic planar relaxed micromorphic model -- concentrated force and concentrated couple

We derive the Green's functions (concentrated force and couple in an infinite space) for the isotropic planar relaxed micromorphic model. Since the relaxed micromorphic model particularises into the microstretch, Cosserat (micropolar), couple-stress, and linear elasticity model for certain choices of material parameters, we recover the fundamental solutions in all these cases.

==> bounded_stiffness.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bounded_stiffness.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{546.84145469bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52174727)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bounded_stiffness.pdf}}%
 \put(0.246723413,-0.0129705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{characteristic length $L_{\rm c}$}}}%
  \put(0.0186723413,-0.0129705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\infty$}}}%
\put(0.6786723413,-0.0129705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
\put(0.1586723413,0.08909705){\color[rgb]{0,0,1}\makebox(0,0)[lb]{\smash{linear elasticity with $\mathbb{C}_{\rm macro}$}}}%
\put(0.346723413,0.32909705){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{linear elasticity with $\mathbb{C}_{\rm micro}$}}}%
\put(-0.256723413,0.20909705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ relative stiffness}}}%
\put(0.03286723413,0.18909705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{RVE}}}%
\put(0.78053286723413,0.0623909705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{many RVEs}}}%
\put(0.25053286723413,0.2023909705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{RMM}}}%
\put(0.28053286723413,0.4223909705){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{other generalized continua}}}%
  \end{picture}%
\endgroup%

